MambaByte: Token-free Selective State Space Model

Token-free language models learn directly from raw bytes and remove the inductive bias of subword tokenization. Operating on bytes, however, results in significantly longer sequences. In this setting, standard autoregressive Transformers scale poorly as the effective memory required grows with sequence length. The recent development of the Mamba state space model (SSM) offers an appealing alternative approach with a fixed-sized memory state and efficient decoding. We propose MambaByte, a token-free adaptation of the Mamba SSM trained autoregressively on byte sequences. In terms of modeling, we show MambaByte to be competitive with, and even to outperform, state-of-the-art subword Transformers on language modeling tasks while maintaining the benefits of token-free language models, such as robustness to noise. In terms of efficiency, we develop an adaptation of speculative decoding with tokenized drafting and byte-level verification. This results in a $2.6\times$ inference speedup to the standard MambaByte implementation, showing similar decoding efficiency as the subword Mamba. These findings establish the viability of SSMs in enabling token-free language modeling.

==> comments.txt <==
* Please switch the citations to natbib
* Can you switch to the COLM template? Neurips is a bit strange
* Image 1, can you go down to exactly 0.9 on the y axis, MambaByte not MamByte (update image), say "training step" and "Training exaflops." 
* 

==> samples/mambabyte/3247.txt <==
Indescribable and yet unconscious was this man. All his being rose to
a sense of the security that was about him as he walked onwards swiftly
between rows of young firs of Canadian growth. He swung impulsively by
the gap of a gate and paused. Then the clangour of an alarum bell from
a city clock was sharply repeated with its deep and terrible sound.

This bell not only announced the desire of the inhabitants of the
intervening concession lines to their work, but it also warned from the
further side of the high boundary constructed by the late engineer of
the West Mounted Police the abrupt and rapid career of another man. The
pistol had fallen, and the runner was searching for another.

The solicitor buried his face in his hands.

"In God's name, man!" he ejaculated. "How do I know? Haven't I just
found one?"

He had rung the bell, and now fell back among the shadows and the rough
bushes. The sound startled him. He stood transfixed a moment before he
looked about him.

"There's only one man knowing where that tote-road goes." He still held
his breath and then listened. "'Tis where the first news comes from,
and--oh, I see! There's my boy."

He waited a moment. Then once more he passed along the gap and descended
the rocky little to the more sheltered spot where the new
buildings stood.

He was an under officer in that high branch of the service known as the
Union League, and a short sharp beat was his upon the white drilling of
bashi-bazouks. With the sounding of another great bell of a church
close at hand he moved quickly round to the other side of the buildings.
As he approached, however, he took from his pocket a thin black silk
neckerchief. It was damp and stained with the blood of dead men. He laid
it in the hands of a slim girl, with the limpid blue eyes of the Canadian
Saskatchewan.

"What's that for?" he demanded.

She looked as if there had been something she desired to say, then left
the agitated conclusion unfinished. Her eyes sought his in the pathetic
wistfulness of a child, then suddenly fell. For the hurt he had done her
was not a wound incurred in battle. It was merely a little scratch in
the hand, and let alone that, in a manner of speaking, it was all she
had. The blood of a man is always more significant than that of a
scratch on the bark of a tree, and a pressure of the earth leaves a
deeper mark on a man's arm. With a sigh the runner removed the blood
stain and turned his face towards the sound again. He walked half across
the open grass from which he had sprung. From his ample form to the far-
distant leaping folds of his drilling trousers he had trailed a forked
stick, and so to the girl.

In a few seconds he came back.

"It's me, pardner, Superintendent Strong. It's me I'm goin' down from the
Soo, for the job I had in Mexico after I came out here. I'm connected
with the Canadian Pacific Railway and they're hunting up a man who did
have a finger wounded by a Canadian rock. I'm sendin' the little flag
with her." He emphasised the word "flag." A rough skin mark, furrowed in
a straight line down his left cheek, marked the place of the scar and
brought him to a sudden stop. His eyes were on the scrolled letters
above his head.

"I'm going down to get it. I've got to get it to the bottom, anyway, for
divil a bit of paper they'll let me have at British Columbia. Oh, God!"

He raised his voice. In a moment he had departed. In a few minutes he
had rejoined the girl. They rejoined the solicitor and returned with him
to an open space before the meeting place of the railway company. As they
gathered round a table spread with an untasted meal the solicitor spoke.
The railroad company was working out from British Columbia to Montreal.

"In our fight we had it hard," he said. "The northern route to League
Island was blocked, we could not reach there to recruit. We had to look
for a northern route, for there was none. At first the league flag of
Ottawa was given up. That was only till October. Then a young man on the
ground from London came to us. He'd been in the runner's service along
the whole line from Montreal. He was headed for Canada on the
telegraph. Two of us had to flag him as soon as we set out from here.
He had been over that ground about fifty times before, and knew the
whole road well for forty miles. The head of us did not know it 
till he came to the junction where the main line crosses the north line 
of the United States. We took that name on the tin to test him."

"What was the corporation over there for?" said the solicitor. "I remember,
I remember. It occupied a part of the big Kelvin mine. I was helping get 
the first claim post run by the Union League at the time I was there.
He was out hunting coal. He came down one day to see the coal pits about
the ground. On the way he was stopped and accused of raising a rebellion,
and was arrested and taken to the Soo, where he was made to give
evidence in a certain case that had been laid before him."

"And what was the precise cause of the complaint?" asked the runner.

"Well, it wasn't a case at all, it was a fact. That's all," explained the
constable.

"From what I heard then of the runners of the London and North West, their
work wasn't near so exciting and dangerous as it had been reported to be.
Also it was the work of others, others still, and they were arrested.
They was a young feller and a girl married over two years ago, and he was
shot."

"Brought to trial for that by himself or his relatives or some of the men
who were with him?" There was a puzzled, gentle expression on the face of
the railway superintendent. He was of much higher rank, for he had not
been present at the trial of the accused. He glanced up at the runner.

"Arrested?" The bit of food in his mouth was working like a millstone in
the Soo employer's breast. Then, as though unconsciously to himself, his
lips said "yes" instead of "no," and he added instead, "and sworn to it.
That's as far as you've got, pardner. Anything else, sir?" He was watching the
silent figure with intense desire to see his face and to know what he
felt. It did not come, and he settled himself in his chair with a sigh.

"That was short work. They marched the young feller up here, and give him
the Canadian division. It was the station sergeant-inspector from the
Canadian line sending down from headquarters to show he was all right and
not having heard anything against him. And if you don't know that it's not
the worst of the testimony we have to give, pardner. It wasn't the best.
The fact is the young man was getting three weeks' sentence at the time."

"That was only a month ago," broke in the businesslike runner, who had been
preparing himself for a full report. "What had he done? Tell us?"


==> samples/mambabyte/4128.txt <==
2nd.  Up betimes and to my office, where we sat all the morning, and at
noon to the 'Change, where I met with Mr. Castle, who told me how the
Commissioners of accounts for the time past are so many and so ill as we
could not tell what to do to make them all alike to a safe composition,
and therefore prayed me to come to a meeting of the East India Company,
which I did, and there I found Sir W. Batten, and Sir J. Minnes, and Sir
John Chichly, and Mr. Castle, and there I did give them a full and large
answer to many things objected against them, and so went away, and then
Sir W. Batten and I to the Coffee-house, where we did not speak to any
body, but sat talking till 9 at night, and so home and to bed.

3rd.  Up betimes and to my office, where all the morning very busy about
my accounts, and so at noon to dinner, and thence to the office all the
afternoon, and in the evening by coach to St. James's, and there find Sir
W. Coventry, and I with him and Secretary Morrice into the garden to the
house, where we did very little business but stood below in the entry and
heard the great dispute between the two recorders in Chancery, my Lord
Chief Justice Keeling and Mr. de Lyne, who is a cunning fellow and very
much craft in his humour.  But the judges pretty well where they are, and
so did discourse and talk together of heat till supper, and after supper
did discourse together about the same matter, and so to bed.

4th.  Up betimes, and to the office, where all the morning, and at noon
home to dinner, and then to the office again, and there all the afternoon
till night, and then home to my wife, and after supper to bed, my eyes
being bad.

5th.  Up betimes, and to my office, where the greatest part of the
morning about my accounts, and so at noon to dinner, and then to the
office again, and there till the evening, and then home to my accounts,
and then to my office again, and there late doing business, and so home
to supper and to bed.  This day I hear that Sir W. Pen is come unexpected
from Portsmouth to towne, after being absence all these years.

6th (Lord's day).  Up betimes, and an hour with my wife in her chamber
about putting things and other right as to our house to my account, which
I do, and then with her to church, and then home, and dined with my wife,
and so to walk a little in the garden, and then to my office, and there
down by water to Deptford, where we did not go on the wall as I have been
accustomed, and there took in Shish

     [Shish, an old oarsman.  A short coarse fishing-net, such as the
     Irish carry their fish on.]

boat coming after us, and so landed him and walked home, and I landed at
Greenwich, and so to the office, and there sat all the afternoon, and did
much business, and so home to my wife, who was come home with great cold
late, having gone this day with her father and mother wager to Mrs. Browne
to the Bath, and after supper to bed, my eyes being bad.

7th.  Up betimes, and to my office, where to our morning's work again,
and then home to dinner, and after dinner abroad with my wife to the
New Exchange, by the way calling at Mr. Harper's, at whice, seeing the
fashion, I went in, and there did give her my French grammar, which she
likes well, and so to the Cross Keys at the Strand end, and there drank
and parted, and I to my Lord Crew's, and there dined with him, and had a
good dinner, and good company; among others, my good friend Mr. Howe, with
whom very good discourse all dinner time.  After dinner to the office,
and there till late both with Captain Taylor and Harman and I did draw up
some new things for them in order to our consultation tomorrow, and so
home and to bed.

8th.  Up betimes, and to my office, and thence by appointment to the
Exchequer about finishing my account of Sir J. Minnes' demand of his
certificate touching his late imprisonment at Tangier, which I did, and
mightily accounted by every body, and after signed and so to and again
with Sir W. Warren, who dined with me, and was very well pleased with my
account a' I have done in it, and so away, and I to the office, where we
sat all the morning, and at noon dined alone with Sir W. Batten, which I
have not done a great while, but I believe I shall 'impulsas pietatem
tuam'.  After dinner to the office again, and then staid late at my
office, and so home to supper and to bed.  This afternoon Sir J. Minnes
sent to me to come to him to Sir R. Ford's, whither I by and by went, and
there he and I waited all the afternoon talking together about the Fleete
and the newes we have of the present unready to be got up fit to serve the
King, and now built and ready to go to sea, and would fain have some of
the King's ships fit to go to sea with the yeare almost.  At last we broke
up and I away to Sir R. Ford, and there sat and talked about an ancient
volume of newes out of the Harleian Collection, wherein the imposthume is,
and the manner of it, and the custome of putting it up and down in the
cabinets of people that are sicke, which is very good.  He told me the
whole occasion of it, and how it was read before the Duke of Yorke and
many of the Commissioners of the Navy, and how he being there was called
to the King and did give and gave them his Royall thanks for their care
and diligence in the care of the Navy, and that he did enlarge to them of
the services and commands then expected from the King, that he would have
bestowed upon them (notwithstanding the indignity which he did them) had
they proceeded against him in the Navy Board, which he did move in the
business of the prizes.  He told me that it is believed that the King will
not have the Duke of Yorke to succeed him in the command in the Narrowgan,
which he and his commanders did intend to have done, and that he did die
with a discontent that he must be called to the Council of State, and that
there is no intention of his having that charge any more, as they told his
Majesty he hath done.  He told me that the Duke of Buckingham is dead, and
that there is another great man, they call Hollis,

     [Thomas Hollis, a native of Germany, who had been a famous swordsman
     in the reign of Charles I., and afterwards one of the Commissioners
     of the Admiralty.  He was knighted and received a pension of L500 per
     annum for life from the Crown.  He died in 1669, aged 80.]

which is very strange, but I fear the child will be too much for him.  He
tells me he is certain that the Queene hath married somebody, and that he
is sure that the King will never know who it was, for he did take notice
to him that the Duke of Yorke did speak well of her to him, and that he
did say that he would look after her, but that he was a man at all taken
with the King's beauty, and did see her little short thick parts, and the
motions of her eyes, and that he did not think she was a handsome woman.
He says that the King did tell him that he did think that there was some
command laid upon the ships that they should not go about or stay for the
Queene, that he would not take that upon to the Navy


==> samples/mambabyte/860.txt <==
It was not that Alfred really considered his friend an ideal husband,
but Jimmy admitted that it looked differently. And, too, it was all
there was to life.

And on went Alfred, through long years of honest comradeship and
unblushing promises and bubbling kindness. In his heart he had long since
forgotten Jimmy and his friendship, since he realized the superiority of
Jimmy's ideal, if of any one's.

It was to be expected that Prince William would fall a victim. Perhaps
he was a modified betting man, and then had thrown over Nature and his
team-mates, as a victim to ridicule or a follower of hazardous ways.
It was then that Prince William went back into society, perhaps sought
an interview with Miss La Roche, and learned that he had been the victim
of romance death, and a suicide, and had been endowed with an absurd roman
cross. Whatever it was, he saw in it the myth of Alfred's heroic deeds or
the myth of a yellow dog in the market plate. It sobered him gradually.
He became nearly a convert, and it was Alfred who, in bidding Miss Rossiter
good-by, said that he would never forget her, and never would be
friendly with his friend's family. It was not till now that Miss La Ross
realized that a really good life results in an excellent impulse, but the
sequel proved the truth of Miss La Ross's predictions. One night, a year
before Prince William's death, when she was wearing a diamond star in her
hair, and admiring it, she heard Jimmy's front door open in the hall,
and, turning round to look through the open doorway, in came Jimmy, and
after that where Jimmy went Alfred would sometimes go to the house next
door, and they went over this now, and ever since Miss La Ross's spirit
had been there, and Jimmy had often insisted that a marriage should be
accomplished in some ancient house--"And we will found a family of our
own," said Jimmy, "a for some distant house in this great Belgium."

The days went on and it was a glorious spring morning. Early in March a
thick autumn rain had fallen on the house in New York and the leafless
trees looked weird and strange, and the wind roared like a crested wave
of fire. In the afternoon the thunder roared and soon an occasional
gray drizzle eddied about the wet streets and the city glow and tint
began to merge into a world of pink and red and amber and purple and
sunset colors.

The low ceiling pillars had covered their treasures of gold and gems, and
the great stained-glass windows in dreamily gentle, half-lights, had
arranged themselves in red and gold stripes of magic tints. Even though
the delicate color scheme had had its disappointments once, it had
certainly affected one hour in this room as well as ten months later and
longer stays at least would have done.

To-day a soft South wind had drifted through the open door, and a sudden
east wind had driven open the French windows of Miss La Ross's bedroom,
and it rained in pure flames between the ceiling and boarded floor.
Alfred's room was fragrant with his presence.

                           "... A little singing bird
       That, living in a cage, demands a friend
       Whose cool-blooded lure can warm the heart with love
                           To a fluttering, wounded thing.

As in a pathetic garden, so in the hall room.

It was cold, to-day. Already the rooms seemed overheated. The curtains
were already half drawn.


She shivered.

"Mid-winter, to-day," thought Alfred, watching the sweep of Ann's white
shoulder and patting her thin cotton frock. "Seven there were of days.
And seven is yet untold gone. Fine, fine day, by Christ! Come out of this
old soot, and we'll fly... Away. God rest his soul from hell, if ever such
a devil crawled this broad, raw earth.... Where are you, Ann?"

Ann waited and trembled, she knew not why, for a sharp voice was asking
suddenly for the check book in her hand.

"Get me change enough to pay for lunch for Jimmy," Alfred chided.

Before the one empty chair on the hall table and under the curtains lay
a crashing pile of ready money. "And the window shades are closed," added Alfred.

"It won't shut out the rain," smiled Ann.

"But he won't care," protested Ann.

Alfred laid a strong withdrawing hand on the fair golden hair for a
moment.

"It's all right," he coaxed. "Without a cent behind them to-day we can put
in four thousand and close the bottom against a falling price like this."
He was holding up the window sill six inches.

While he stood she whispered:

"I'm only lucky to save the day."

"He helps you without a reward," Alfred said.

"He's kind... and darned bad."

Ann noted dangerous things that afternoon.

"You could sing and play?" she asked.

"No, no!" insisted Alfred. "I CAN'T play and sing. The room is cold. It's
warm within."

Alfred was changing clothes when he had that lucky escape, and Alfred
momentarily forgot his debt. Ann laid the bill she had placed on the
table, and when she had gone Alfred had not even looked at it, and it was
the act she saw in that frame of mind, remembering it, that made her put
it back again.

Now Alfred was thoroughly cold and temperamental, and when he probed an
obligation that he had just been trying to shift on the other fellow,
he was more easily reminded. When Jimmy, cold and hungry, had wormed his
way into his room that day at dinner, and been halted at his close chair
by the soup stove, the young man's gaze had fixed furiously to the
platter of gold and had immediately started on the other food with an
intensity of expression that had awakened Jimmy's appreciation of the
hot day of purposes and had aroused even Ann's observant sense.

Jimmy's employer had met him on Close Street after the unsuccessful row
over the Dearborn Cats. Jimmy, who was not naturally an observant boy,
had tried to keep in the line of his employer's movements and tell Alfred
his employer just what he did for a living, but all Alfred's energy had
vanished, and on sundry occasions he had caught Jimmy's eye, and once he
had promptly appeared to mere assiduous examination of the window.
Employer's Jimmy had been dexterous enough, subdued, but his dexterity
and subtlety and sagacity had not failed.

As one in employment was a most elusive proposition in this crafty world
of facts, just then Alfred had found a perfect driftwood, and so had met
and accepted and stood in the way of Jimmy's castigation and reproach. That
is to say, he had saved Jimmy from seeing any of his own real qualities,
and the critics, he had been asked in Jimmy's more frequent matinees to
erase Alfred's sneer and snip off his coat, and he had instantly become a
mental picture of Jimmy Dean's assistant to the lawyer and the
college professor.

It was Jimmy's reckless impetuousness, not his single fearless single
energy, that had led Ann through the door at sight of Ann, that had
electrified the tremendous audience, not her own act or attitude.
Jimmy had thought still of the boy as a fellow mortal, now his master had
gone.

That was a satisfactory driftwood, of Jimmy.

That evening Ann's maid had gone into the bedroom where Jimmy was and had
said again that he looked very tired, and as Ann assigned as a reason his
long face, it was not impossible to conclude that he was suffering from
a formal ache.

But, as she had only managed a nap and had been rather silent when away
from Jimmy, Ann determined that the tired-out and worn-looking man must
be tired, too, and she secretly determined that at breakfast to-morrow
she would place in his hands all the evidence she could imagine against
Jimmy, as pertaining to the unsolved mystery of Jimmy Dean's friend.




CHAPTER II

That afternoon Jimmy was taken into the professor's home to dinner.
Wonderful Dean's Hal

==> samples/mambabyte_spec/3247.txt <==
The man had not been in the shack more than ten minutes when the sound
of the door opening and closing the door and then to peer out.
The man, who wore the uniform of the British Army and was known as the
"Superintendent," stood at his elbow, was standing on the porch. He was a tall
man who looked as if he might have come out from the ranks of the British
Army. One of his hands was extended as he spoke.

"I want a few minutes' talk with you, sir," said the man.

"What for?" demanded the officer, his face showing surprise, and the
man's eyes were full of fear, for he was a soldier enough, in the eyes of
a soldier, to be aware that the man had no right to be there alone
alone. He knew the man by sight, and the man by his dress, as he had been
brought up in the service of the British Army. The man was not a man to
let slip an opportunity to make a mistake.

"I want to see Mr. Strong," said the other, in a low, steady voice. "He
is in charge of this camp."

"I am the man in command of the camp," answered the officer, with a low
bow and a bow of the most graceful courtesy. "I have the honor to wish
the presence of Mr. Strong and the gentleman whom I have the honor to
represent to you. Mr. Strong has called to see you in the absence of Mr.
Hart, and I will see him as soon as he has had time to make up his
mind. I wish to speak with Mr. Hart before the interview is concluded."

"Mr. Strong, I am very sorry, indeed, that you have come to the shack,"
apologized the officer. The man looked down and saw that there was an expression of
annoyance on his face. "I have been waiting for you," he said, with a
slight bow of acknowledgment.

"You have been waiting for me," said the other, with a look of surprise
in his eyes, "and I am sorry I cannot come with you. I have been waiting
for some one else. You are the only man in camp whom I can trust."

"I have no other friend," said the man with a shrug of the shoulders,
and turned his back on the officer.

"You are not a man to be afraid of a friend," said the other. "You have
come to me because you have been told that you were a prisoner in the
hands of an enemy. You are here to give the information I ask and to
give me a chance to prove to you that I am the man you are."

"You can tell me where the man is," said the other, "I will not trouble
you again."

"I will not give you a chance of doing that," replied the other. "You
have given me a chance to see him."

"I have not come to see him because I am a prisoner," said the other
with a smile, "but to see Mr. Strong and learn from him the truth of the
situation in which you find yourself."

"I am not a prisoner of war, Mr. Hart," said the man, "and I have come
to ask that you will give me your word as an American that you will not
attempt to escape from here unless I give you permission to do so."

The other's face flushed angrily and his eyes flashed.

"What do you mean?" he asked. "I have not come here to give my word of
honor to a British soldier. I am not an American officer. I am not a
British subject. I am not a British subject. I am a British subject. I
came here as a British soldier to see for myself that the United States
is isolated is the British are a standing hostage, and that is all that I have to say."

The man with the bowed head made no reply. He stood looking down at his feet
the size and stature and strength of the man before him, his face as white as his
shirt and
his hands trembling.

"I want you to tell me the facts," said the officer, and with a gesture he motioned him to a seat in his chair.

The man's eyes were blazing and a smile of triumph curved his lips.

"Mr. Hart is the prisoner who is in my custody," said the man, in a voice of authority. "I will not give him up."

"You will not give me your word not to give him up," said the officer.

"I will," said the other. "I will do what I can, but I am a prisoner in the hands of a British officer, and I am a man of peace, Mr. Hart."

He turned to the man and the officer of the British guards who were sitting at their table in an attitude of attention
looked up and nodded in assent.

"I am the British officer," he said. "I am the British officer who has taken charge of this camp, and I am here to give you my word that I will give you the same treatment that I have received. I am a prisoner of war and a prisoner, and I will give you a full account of the situation when you are in the camp. I am a prisoner of war and I have nothing to do with the prisoners in my charge. I am not responsible for the actions of any of my command, and I am a prisoner. You have a right to ask for a full statement of the facts that have come before you, but I cannot give you that until you are given one."

"It is a lie," said the man in the bush. "I have never taken a prisoner in my camp."

"You are an officer, and you know that you can give your prisoners a full account of everything in their camp. It is a lie and a lie. It is a lie that the British Government will not give them what you want, and that you will not have until the British Government is ready and willing to make you a present of all you can take away from the camp of this British officer."

"I will give you a full statement of what I know and what I do," said the man, "and I will give you a full explanation of everything you have said in my presence. I am not a prisoner."

"I know that," said the officer, "and I know that you are a British subject and that you are a prisoner of war. You have a right to ask me to do anything you like, but it is not for me to give you. It is not for me to take your life unless you do what I ask of you."

"I have no right to ask you to give me anything but that I have given you the facts in my possession. It is not for you to give me the facts which I have in my possession."

"I am not in your power," said the man. "If you have given me your liberty I have nothing to give you to give me. I am not responsible for your actions."

"I am responsible for your conduct," said the officer. "You are not responsible for my conduct or for any act of mine. I will tell you what you are responsible for. I am a British officer who has been sent to you by the British Government as a prisoner of war. I will show you what I am doing if you will let me."

He turned and walked to the other end of the room and sat down on a bench near the door. The man was silent and the man was silent. The officer, who was a man of the type that is common in the British camps and who had seen the British soldier in many a battle and at many a siege, looked up suddenly and said: "You have given me an opportunity of explaining my position and of explaining my position. You have given me a fair chance to make a statement, and I have no desire to make any statement that I do not know, and I have no intention of telling you a story which you will not find in the papers. I will not give you the full story of how I have been captured. I do not know that I am in the British camp, and that I was captured and that I have been sent here to tell you. I will not tell you that I am in the British camp and that I am a prisoner of war. I will not tell 


==> samples/mambabyte_spec/4128.txt <==
4th.  Up, and after being ready made my wife and I to the office, where we met
and did business till noon, and then home by water, and there find my boy
with my wife and her mother at dinner,

     [The first time that we ever saw them, which I am glad of, though the
     name is not very common. They are sisters and were very kind to me, and I hope I shall be
  always a great comfort to them.

     [The first time of their birth is in the following year was that of their first
marriage.  In 1662 they were married at their uncle's, Mr. John Baptist,
  at
St. Paul's Churchyard, London; and in 1663 at the Old Bailey.  They were
both married in 1666.]

and in the afternoon they went with my wife to the French church in the
Strand,

     [The first church being built by the French at that time being demolished
being a new building.  In the church they had a very good sermon of Mr. Creed
in a very fine manner, and so home and I to my office, and then to supper,
and after supper to my office, and so to supper and to bed.  My wife and Mr.
Creed's father dined and we all dined and had good cheer.

5th  This morning I was called in by a gentleman in the name of the Duke of
York, to speak a little to him, and he did give me his hand, and I do take
great pleasure in him and in his company, he being a man that is a friend
to my Lord and to my Lord Chancellor, and to all the good people in the nation
and I do love him, and I am sure am sorry to see him in any place, and I am sorry that he is not at home, and he is very well, and I am glad to see him here, and he will make a good man and a good man and a true; which I am glad of.  After a little talk I took leave and walked home with Mr. Creed, and he and I to talk of my business with my wife, who tells me that she is very sorry for what she hath done, and she do believe that it is for my sake that she did it, and I believe that it is for her own sake, for she is a very good woman and a most ingenious woman.  So after supper I to bed.

6th  I to my Lord and waited upon him, and he is mighty kind to me, and I think I shall not be sorry to hear that he has done me any good in his office, and that I am likely to have a good estate.  So home to dinner, and then I to the office a while, where I find Mr. Coventry at a great deal of business, and I am glad to see him in such a place, and so to the office again, and there I sat with him and Sir W. Batten's time, and so to supper and to bed, my mind being mightily pleased at this my being put and his being in the way to get a good place to go in my new business, but it is very little worth.

7th. I up to the office,

     [The office being at an end, my wife and I to the Duke of York, where my wife
  and I had a good while of talk of the same sort of talk we had before,
  which was very pleasant.  I was very glad to see it, and did talk with him about it, and did make him understand what it was to be a good man for my Lord and to be a good man for my Lord in all respects.)

  So home to bed and slept well, and this is the first day I have lain in the office that I do think it is the best time of the year.
      This day of my Lord Treasurer's disbursement to this day, and so to bed.

     [A note in the handwriting of Sir W. Batten.]]

     [Mr. Pepys had a house in the Strand in which he lived when he was secretary to the Duke of York.  He was a great admirer of the Duke of York.]

and I to bed very well.  This night I had a little business of my own to do in the office and so early that I was not in bed before I was called up by a bell to go to the office and did so and was the first time that I did rise in the morning before I was awake.  So to supper and to bed, my wife being with me and me and my boy Tom and my boy and Jane the house boy, and my boy Tom.

7th.  This morning I called up my boy Tom and he was ready to go to the office, and I did give him money to him to pay for the boy, and he was to have the money to-day and to go to the office again.  So I went and did get the boy, and did give him to the boy and gave him to the woman that was to have him for her husband,

     [The woman was a servant to Mr. Pepys of the Savoy, who was afterwards the mistress of the Duke of York, and who married Mr. Pepys the bookseller of St. Paul's, London.  She died about this time of a broken heart.]

and to my office and there did business till noon,

     [The Duke of York's business in his own house was the supplying the wants of the army and navy officers and of the seamen who were employed in the navy.]

and I did also get him to do the same with my boy, and I did give him the boy to him for the present to be at his own charge as he shall think fit, and so I do resolve to have him away with him the boy for the present, and then to the office again and there I did see my boy, and he is a good lad, and I did give him a good word or two of advice and told me, and he do seem to be a very good boy, but a very bad boy, and I do believe he will make a good man some day or other and so will my boy shall be a good boy to me.

7th (Lord's day).  Up and to church and to my office, and there I sat till noon, and then out with Sir W. Batten and Mr. Coventry to the Stilly Almoner,
and there did give them some wine to drink to my Lord and to the Duke of York, and so away and to the office, and there did some business and then to dinner, and after dinner with Mr. Creed to my Lord's to my Lord's, where he did shew me his picture that is now done,

     [Sir William Penn had been one of the most eminent painters of the age of Charles II.]; and I have heard that he was a painter of very high reputation,
     and in his time there were some very fine pictures; and that he had been a painter and a painter; and, as I am told by Mr. Creed, he had great reputation among his fellow-craftsmen, as well for painting as designing.  He was the first artist and engraver's help that he had to this day is the finest in the world is.  He died the 17th of April, 1710.

     [Sir W. Penn was the first to make a portrait of the Duke of York, which he executed at the request of Mr. Creed, and the latter died in 1704.]

I went up and saw the picture,

     [Sir William Penn, who died in 1707, was the son of Sir William Penn, who was a member of the Royal Society, and a great friend of Sir William Penn's, and he was the author of a volume of poems, published in 1685-86, entitled "The Proposal for the Use of the Royal Society."  He died in 1718.]

and the other pictures and the picture are both fine, and so is the picture of my Lady Castlemaine, and is very good.

     [This is from a print in a letter from Mrs. Pepys to Sir W. Batten, dated July 2nd, 1704.]

After my Lord and I had had a good deal of talk about my Lord and my Lady Castlemaine, he and I to the office, and there we did business till night,, and then to the office, and so to my Lord 


==> samples/mambabyte_spec/860.txt <==
"But I'm going to do it," he said. "I'm going to take the money that
comes to me from my college. I can afford to do that, too, for I don't
care for college any more. And I'm going to do it, too."

"You're not going to!" cried Jimmy. "You don't know what's what. You
don't want to go into college at all!"

"Well," said Alfred slowly, "I don't know why I don't. But I'll go into
the army some day. I'll be a soldier, and I'm going to be a doctor.
I'm going to make money."

"I don't believe you will," said Jimmy.

"I do," said Alfred decidedly. "And if I do it will be because I know
I'm doing it. I don't want to be any more like a college boy than I am
now. But I've got a good deal of the stuff I want, and I'm going to have
it. I'm going to have my chance and I want you to be the one to do it.
And I want you to have your chance. And I want to get the chance and
I'm going to have it, and I'm going to do the best I can and do the
best I can, and I'm going to get the chance."

"You are, are you, Jimmy Jinks?" cried Jimmy in amazement.

"Yes," replied the other. "I'm going to have the chance."

"But you can't be the one to do it," cried Jimmy. "You can't have the
chance. You can only get it."

"That's just it," said the other boy. Jimmy, his heart beating so that he could
hardly speak and his hands trembling, "it'll be the chance of my life.
You'll be the one who can do it. You'll do it because you like it. You're
the one that can do it. And you can make me take it. I want to be able to
do it. And if it comes to that, I'll do it, too. I'll make a man of you
if I have to. I will, I'll do, I will."

"I wish I'd been born a college graduate," said Jimmy suddenly, as though
he had suddenly become conscious of the fact that he had not been a man
to be proud of. "I'd like to be the one to do it. I want to be the one
to do it."

"I don't want to be the one to do it," said Alfred hastily. "I want to
do it myself. And I don't want to be the one of the others. I'll be one
first, I tell you."

"You won't be one first," said the other. "You'll be a third, and you're
going to be the fourth, and you won't be the first, and you won't be
the last, and you won't be the first of the others. You won't be the
first. And I'll be the first. And I'll be the last of the others. You won't be
the first, because you won't be the last. And I'll be the one who will
be--the one who won't be the one who won't. And I won't be the one who'll
be the one who will be the one who doesn't."

"But I can't do it," said Jimmy firmly, "and I won't. I'm a different
man every day from what I was a year ago."

"I know--I know," said Alfred slowly. "You're different to what you were
last year. You don't like the way you're acting. You're not the sort you
ought to. You're not the sort that you ought to be the way you're acting
to-day. You're the sort of man and man. And you aren't the sort of man you used
to be. And you're the sort of man that you ought to be the sort of man
of--that--that I think I'd like you. And you ought to be that sort of
man and you ought to be that kind of the sort of person I want you to. You're
the sort I like. You're the kind that I want to have to do things with
me and I want to do them. I'm the kind you want--that sort of man you
want--to do things like that, to do them like that, to do them like that
sort of thing. And you're the sort I'm going to have to do them. And I
want to be the kind that you want to do them and I'm the sort of sort
that you want to do them and that you want to do them and that you
want to make a lot of them do them, and that's why I want to do them
things--that I want to do them things you want to do things that you're
going to want to--and that's why I want to do the lots of things I want to
do.

"And I want to know what sort of kind of things you want."

"I want them to be what I want them," said Jimmy quickly.

"I want them just as you want 'em," repeated Alfred slowly. "You want
'em to be just what I want, and I'm not going to be the kind that you've
got to want. You want to be the kind that I want--just the kind I want.
You want to be the kind that you want to be the sort that I want--and
I'll have to be the kind that you want, if I ever do get to be the sort,
and I'll be the kind that you're going to want to be. And I want you to
the sort I want--I want to be the sort, because I want to be the kind
that you want to be, and because I've got to--because I've got to be."

"You'll be the sort," said Jimmy. "You'll be the sort--the sort--that's
the kind I'm going to be."

"And I'm the sort you want," continued Alfred earnestly, "because you
know that I'm the sort of sort that'll have to be the kind that I like,
and because I want to be, I'm going to be the sort that wants to be. I
want you to have the sort you want, and I want you to want the sort
that I want. And I want to be the kind that I'm going to be, and
that's what I want to be the sort I want, and that's the sort."

"And I'm going to be," said Jimmy firmly, "the sort that wants to be
just the sort--that sort that I want to be."

"You're going to be the sort, aren't you?" said Alfred wondering.

"I am," said Jimmy firmly, "and I am going to be the sort that wants
to be. And that's what I'm going to be."

"You're going to be the kind," said Alfred in a tone of relief, "and
you're going to be the kind that wants to be--and that's all there is
about it. And that's what you're going to be--the sort that wants to be,
and the sort that's going to have all your life with you."

"That's what I'm going to be," said the other emphatically.

"And I'm going to be," repeated Alfred in a tone of conviction.

"You are," said the other emphatically.



CHAPTER XII

"THE OTHER MAN IS GOING TO BE THE BATH"


The other man in the class room at that same class room was not a person
of whom he had any particular desire to be afraid, and he had not the faintest
suspicion that he would be afraid. He did not know that he was not, and he
knew that he was not. He had been afraid of it for a long time, and it
had never occurred to him that the other man had any such fear as that,
and that the other, who had been afraid, was not afraid.

He had never known that he was afraid, and he knew that it never occurred
to him to be afraid.

And that 


==> samples/prefixes/3247.txt <==
High up on the hillside in the midst of a rugged group of jack pines the
Union Jack shook out its folds gallantly in the breeze that swept down
the Kicking Horse Pass. That gallant flag marked the headquarters of
Superintendent Strong, of the North West Mounted Police, whose special
duty it was to preserve law and order along the construction line of the
Canadian Pacific Railway Company, now pushed west some scores of miles.

Along the tote-road, which ran parallel to the steel, a man, dark of
skin, slight but wiry, came running, his hard panting, his streaming
face, his open mouth proclaiming his exhaustion. At a little trail that
led to the left he paused, noted its course toward the flaunting flag,
turned into it, then struggled up the rocky hillside till he came to the
wooden shack, with a deep porch running round it, and surrounded by
a rustic fence which enclosed a garden whose neatness illustrated a
characteristic of the British soldier. The runner passed in through the
gate and up the little gravel walk and began to ascend the steps.

==> samples/prefixes/4128.txt <==
June 1st.  Having taken our leaves of Sir W. Batten and my Lady, who are
gone this morning to keep their Whitsuntide, Sir W. Pen and I and Mr.
Gauden by water to Woolwich, and there went from ship to ship to give
order for and take notice of their forwardness to go forth, and then to
Deptford and did the like, having dined at Woolwich with Captain Poole at
the tavern there.  From Deptford we walked to Redriffe, calling at the
half-way house, and there come into a room where there was infinite of new
cakes placed that are made against Whitsuntide, and there we were very
merry.  By water home, and there did businesses of the office. Among
others got my Lord's imprest of L1000 and Mr. Creed's of L10,000 against
this voyage their bills signed.  Having wrote letters into the country and
read some things I went to bed.

==> samples/prefixes/860.txt <==
CHAPTER I

Even in college Alfred Hardy was a young man of fixed ideas and high
ideals and proud of it.

His friend, Jimmy Jinks, had few ideas and no ideals, and was glad of
it, and before half of their first college term had passed, Jimmy
had ridded himself of all such worries as making up his own mind or
directing his own morals. Alfred did all these things so much better,
argued Jimmy, furthermore, Alfred LIKED to do them--Jimmy owed it to his
friend to give him that pleasure.
